Lithography-free directional control of thermal emission

Blackbody thermal emission is spatially diffuse. Achieving highly directional thermal emission typically requires nanostructuring the surface of the thermally emissive medium. The most common configuration is a subwavelength grating that scatters surface polaritonic modes from the near-field to the far-field and produces antenna-like lobes of thermal emission. This concept, however, is typically limited to a particular linear polarization, and requires sophisticated lithography. Here, we revisit the simple motif of a planar Salisbury screen. We show analytically how the interplay between the real and imaginary part of the dielectric permittivity of the emitter layer defines the directional characteristics of emission, which can range from diffuse to highly directional. We propose a realistic configuration and show that hexagonal Boron Nitride thin films can enable grating-like thermal emission lobes in a lithography-free platform.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

